A Framework for Threats Analysis Using Software-Defined Networking

The ability to analyze network threats is very important in security research. Traditional approaches, involving sandboxing technology are limited to simulating a single host, missing local network attacks. This issue is addressed by designing a threat analysis framework that uses software-defined networking for simulating arbitrary networks. The presented system offers flexibility, allowing a security researcher to define a virtual network that is able to capture malicious actions and to be restored to the initial state afterwards. Both the framework design and common usage scenarios are described. By providing this framework, we aim to ease the analysis effort in combating cyberthreats.

==> tables/performance.dat <==
3	0.000447988510132
4	1.10459303856
5	2.16471099854
6	3.10057210922
7	3.85663700104
8	5.0405819416
9	5.6925868988
10	6.29662704468
11	6.98474192619
12	7.5525739193
13	8.14061808586
14	8.75662398338
15	9.47262191772
16	10.0686190128
17	10.6766660213
18	11.2645890713
19	11.8573040962
20	12.4646561146
21	13.1685791016
22	13.800645113
23	14.3685810566
24	14.9166269302
25	15.4889650345
26	16.0966079235
27	16.716602087
28	17.3645970821
29	17.9690749645
30	18.6126079559
31	19.2006220818
32	19.8173849583
33	20.4446089268
34	21.0725800991
35	21.6646280289
36	22.3126080036
37	22.9086260796
38	23.5686280727
39	24.1846179962
40	24.8366019726
41	25.4245951176
42	25.9886000156
43	26.5646100044
44	27.1366178989
45	27.7735230923
46	28.4366209507
47	29.0685889721
48	29.7246010303
49	30.3206059933
50	30.9366059303
51	31.5526399612
52	32.1966700554
53	32.8726921082
54	33.4806411266
55	34.0926101208
56	34.7326459885
57	35.3526000977
58	36.060710907
59	36.7205889225
60	37.3886220455
61	38.00060606
62	38.6406309605
63	39.2606949806
64	39.9206449986
65	40.5286149979
66	41.2125821114
67	41.7766420841
68	42.4525959492
69	43.2646710873
70	44.1605870724
71	44.8290560246
72	45.4286730289
73	46.0806291103
74	46.7486250401
75	47.4286870956
76	48.244631052
77	48.924654007
78	49.6693820953
79	50.4165849686
80	51.0086319447
81	51.7085950375
82	52.452682972
83	53.2526080608
84	54.0606200695
85	54.8366119862
86	55.6566660404
87	56.4047729969
88	57.2046780586
89	58.024750948
90	58.7446279526
91	59.4566380978
92	60.1726651192
93	60.9846451283
94	61.6446230412
95	62.4246230125
96	63.3246309757
97	64.1726279259
98	64.8967080116
99	65.65666008
100	66.4486761093
101	67.2046530247
102	68.1327400208
103	69.2086210251
104	69.9166300297
105	70.8693890572
106	71.6007249355
107	72.6327340603
108	73.4215130806
109	74.1646881104
110	75.0766251087
111	76.0967140198
112	77.0526790619
113	78.0166740417
114	78.9247100353
115	79.7166919708
116	80.7806639671
117	81.736921072
118	82.9726839066
119	84.0007450581
120	84.78470397
121	85.6766729355
122	86.8247148991
123	87.8407180309
124	88.5647349358
125	89.5487201214
126	90.2407169342
127	91.3126909733
128	92.1726670265
129	93.1806850433
130	94.5686759949
131	95.3766810894
132	96.2886910439
133	97.1886889935
134	98.360738039
135	99.3927259445
136	100.553713083
137	101.836699009
138	102.792773962
139	103.976728916
140	105.016680002
141	106.185107946
142	107.016699076
143	108.100735903
144	109.328682899
145	110.36067009
146	111.156711102
147	112.004698992
148	113.536650896
149	115.205022097
150	116.220679045
151	117.392762899
152	118.788680077
153	120.060674906
154	121.032691956
155	121.980775118
156	122.884732008
157	123.736702919
158	124.83674407
159	125.956727028
160	126.744725943
161	128.03670311
162	129.248734951
163	130.220705032
164	131.392776012
165	132.648684025
166	133.540749073
167	134.668953896
168	135.57674408
169	136.500721931
170	137.372761965
171	138.128757
172	139.264728069
173	140.316761971
174	141.176728964
175	142.052742958
176	143.01277113
177	143.932729959
178	145.152760029
179	146.284732103
180	147.200762033
181	148.176697969
182	149.036719084
183	150.212759018
184	151.256666899
185	152.272802114
186	153.384751081
187	154.724769115
188	155.724786043
189	156.66475296
190	157.900763988
191	158.812743902
192	160.088702917
193	161.212795019
194	163.040805101
195	164.47281599
196	165.812796116
197	167.504724026
198	168.752778053
199	169.904757023
200	171.169169903
201	172.66476202
202	173.776745081
203	175.356760979
204	176.428744078
205	177.824743032
206	178.776767969
207	179.876765966
208	181.004781961
209	181.912924051
210	183.6407969
211	185.032746077
212	186.240761042
213	187.756773949
214	189.040766001
215	190.140710115
216	191.620738983
217	192.884752989
218	194.26473403
219	195.256782055
220	196.392741919
221	197.544765949
222	198.624767065
223	199.804738045
224	201.033723116
225	202.136826992
226	203.512735128
227	204.524771929
228	205.372803926
229	206.672713041
230	207.644730091
231	208.636796951
232	209.732752085
233	210.588839054
234	211.700721025
235	212.964808941
236	214.416842937
237	215.432775974
238	216.852715969
239	218.132834911
240	219.844799995
241	220.828728914
242	221.804793119
243	223.508810997
244	224.75278306
245	226.200810909
246	227.820804119
247	229.104837894
248	230.404794931
249	231.95282793
250	232.89281702
251	234.492785931
252	235.652831078
253	237.120841026
254	238.212819099
255	239.700832129
256	240.976793051
257	242.672796965
258	244.004811049
259	245.060833931
260	246.016859055
261	247.248847008
262	248.265069008
263	249.316752911
264	250.580796957
265	251.512810946
266	253.12077713
267	254.512742996
268	255.704795122
269	256.896763086
270	258.916786909
271	260.120891094
272	261.572787046
273	262.852828026
274	263.992851973
275	265.358839035
276	266.580801964
277	267.804861069
278	268.904825926
279	270.168864012
280	271.376805067
281	272.664768934
282	274.024809122
283	275.508831024
284	277.168770075
285	278.376739979
286	279.896783113
287	280.996880054
288	282.580821991
289	284.060761929
290	285.212872028
291	286.708796024
292	287.924850941
293	289.072952986
294	290.212872028
295	291.57684207
296	293.044831991
297	294.716803074
298	295.928833008
299	297.076777935
300	298.532840014
301	299.756849051
302	301.076822042
303	302.35682106
304	303.476814032
305	304.769321918
306	306.016860008
307	307.372874975
308	308.473104954
309	309.564918041
310	310.67294693
311	311.644928932
312	312.852888107
313	313.83297801
314	315.148864985
315	316.296907902
316	317.632898092
317	319.028891087
318	320.364793062
319	321.788904905
320	323.136864901
321	324.157010078
322	325.20096302
323	326.624880075
324	328.004884958
325	328.937081099
326	330.604857922
327	331.996908903
328	333.408790112
329	334.680828094
330	336.12884903
331	337.324950933
332	338.724905968
333	339.776932001
334	340.984978914
335	342.012932062
336	343.213007927
337	344.984941006
338	345.964944124
339	347.508948088
340	349.172957897
341	350.59297204
342	351.720989943
343	352.857014894
344	354.093014956
345	355.540843964
346	356.528939009
347	358.000952005
348	359.056931973
349	360.316978931
350	361.717021942
351	363.108879089
352	364.181006908
353	365.236979961
354	366.297014952
355	367.405030966
356	368.700994015
357	369.928934097
358	371.137020111
359	372.572952986
360	373.877137899
361	375.148996115
362	376.473248005
363	377.669456005
364	379.384927988
365	380.38903904
366	381.585036993
367	382.537065983
368	383.841609955
369	385.100873947
370	386.417035103
371	387.753107071
372	388.780978918
373	389.808969975
374	390.884983063
375	392.013046026
376	393.253006935
377	394.644990921
378	395.912998915
379	397.185143948
380	399.048911095
381	400.32100606
382	401.813044071
383	403.177073002
384	404.557047129
385	405.685159922
386	407.017061949
387	408.209031105
388	409.493057013
389	410.809757948
390	412.025057077
391	413.342432976
392	414.593055964
393	415.516972065
394	416.593029022
395	417.901009083
396	419.177017927
397	420.321054935
398	421.409058094
399	422.58099699
400	423.845048904
401	425.277656078
402	426.501084089
403	427.573071957
404	428.69305706
405	430.105032921
406	431.957014084
407	433.585412025
408	434.786291122
409	436.021089077
410	437.1930089
411	438.413079977
412	439.633073092
413	440.70907402
414	441.829062939
415	443.184981108
416	444.521075964
417	445.869061947
418	446.873236895
419	448.177032948
420	449.549041033
421	450.689110994
422	451.885390997
423	453.309088945
424	454.585042953
425	455.565067053
426	456.941004992
427	458.241068125
428	459.969589949
429	461.26554203
430	462.793348074
431	464.234700918
432	465.617058039
433	466.933104992
434	468.517115116
435	470.265110016
436	471.329149008
437	472.473046064
438	474.009066105
439	475.365936995
440	476.449014902
441	478.053079128
442	479.373080015
443	480.609004021
444	481.953063965
445	483.189088106
446	484.492995977
447	485.721158981
448	486.997143984
449	488.08914113
450	489.273879051
451	490.569647074
452	491.901040077
453	493.229054928
454	494.309252977
455	495.761115074
456	497.101112127
457	498.321072102
458	499.373100042
459	500.613138914
460	501.877263069
461	503.249037981
462	504.513073921
463	505.881165028
464	507.033169031
465	508.341130972
466	509.645139933
467	511.097177982
468	512.541012049
469	513.713047981
470	515.105123043
471	516.609079123
472	517.837120056
473	519.217432022
474	520.497112036
475	522.02116394
476	523.237502098
477	524.693109035
478	526.273099899
479	527.485110998
480	528.813118935
481	530.001327991
482	531.217231035
483	532.52906394
484	534.089138031
485	535.413121939
486	536.617084026
487	537.970366001
488	539.265120983
489	540.669791937
490	541.893261909
491	543.285244942
492	544.717101097
493	545.841175079
494	547.325123072
495	548.469903946
496	549.649198055
497	551.061183929
498	552.469262123
499	553.785152912
500	555.017122984
501	556.225456953
502	557.396898985
503	559.161194086
504	560.477098942
505	561.625194073
506	562.993148088
507	564.249218941
508	565.489068031
509	566.861102104
510	568.093081951
511	569.56519413
512	570.909106016
513	572.245157957
514	573.805208921
515	575.081115961
516	576.333163977
517	577.565216064
518	578.833132982
519	580.077179909
520	581.761116982
521	583.021374941
522	584.233230114
523	585.517193079
524	586.709161997
525	587.857221127
526	589.205321074
527	591.005167007
528	592.569134951
529	594.257384062
530	595.425120115
531	596.757221937
532	598.173181057
533	600.053231955
534	601.313120127
535	602.585204124
536	604.377192974
537	605.605165958
538	606.899533987
539	608.021179914
540	609.45720911
541	610.897215128
542	612.309186935
543	613.573144913
544	614.881243944
545	616.101167917
546	617.281075001
547	619.237176895
548	620.561218023
549	621.773266077
550	623.349242926
551	624.57722497
552	625.853240967
553	627.057249069
554	628.585155964
555	629.729269981
556	631.013180971
557	632.281197071
558	633.489130974
559	634.905263901
560	636.217219114
561	637.877115965
562	639.281136036
563	640.729223013
564	642.173167944
565	643.517313004
566	644.99725008
567	646.245268106
568	647.929214001
569	649.401247978
570	650.933269978
571	652.185255051
572	653.525239944
573	655.061202049
574	656.489177942
575	657.705274105
576	659.253257036
577	660.625257015
578	661.793245077
579	663.425230026
580	664.621201038
581	666.001271009
582	667.477229118
583	668.7772789
584	670.12927413
585	671.665277004
586	673.493165016
587	675.005186081
588	676.417295933
589	677.933301926
590	679.509241104
591	681.153249025
592	682.577253103
593	683.953306913
594	685.213321924
595	686.805167913
596	688.457237959
597	689.681488037
598	691.441225052
599	692.813244104
600	694.205307007
601	695.677277088
602	696.969305038
603	698.309453964
604	700.045275927
605	701.381241083
606	703.066519022
607	704.501430035
608	706.621293068
609	708.213319063
610	709.62933898
611	711.605570078
612	712.977355957
613	714.589311123
614	715.905268908
615	717.41762495
616	718.857877016
617	720.19727993
618	721.97723794
619	723.48529911
620	724.813364983
621	726.373263121
622	727.781312943
623	729.097338915
624	730.605277061
625	732.049299955
626	733.925452948
627	735.38529706
628	737.197278023
629	738.749263048
630	740.093218088
631	741.885338068
632	743.493241072
633	744.813261986
634	746.473644018
635	747.873341084
636	749.909337997
637	751.317323923
638	753.181231976
639	754.689378023
640	756.489280939
641	757.873394012
642	759.545293093
643	760.977339983
644	762.70532608
645	764.421416044
646	766.38133812
647	767.932363033
648	769.653429985
649	771.785375118
650	773.405448914
651	774.997464895
652	776.787122011
653	778.237468004
654	780.16157794
655	781.721431971
656	783.173442125
657	784.769463062
658	786.466641903
659	787.977437973
660	789.586375952
661	791.129432917
662	792.837233067
663	794.189209938
664	795.705410004
665	797.61343503
666	799.153487921
667	801.141449928
668	802.561446905
669	803.961442947
670	805.557266951
671	806.817251921
672	808.465344906
673	809.953490019
674	811.781390905
675	813.297502995
676	815.374593019
677	816.901268005
678	818.337492943
679	820.277466059
680	821.713503122
681	823.361520052
682	825.16146493
683	826.681509018
684	828.289278984
685	829.669518948
686	831.529575109
687	833.129496098
688	834.817451
689	836.30559206
690	838.329157114
691	839.957442999
692	841.397475958
693	843.07345891
694	844.645561934
695	846.281508923
696	847.865489006
697	849.489320993
698	850.877438068
699	852.769334078
700	854.425488949
701	856.469460964
702	858.577513933
703	859.861284018
704	861.741383076
705	863.325500011
706	865.49348712
707	867.105474949
708	869.229275942
709	870.529450893
710	872.425456047
711	874.20727396
712	875.789488077
713	877.349493027
714	878.825308084
715	880.913399935
716	882.653568983
717	884.393501043
718	886.437494993
719	887.857336998
720	889.677510023
721	891.393527985
722	893.289504051
723	895.037602901
724	896.689723969
725	898.773287058
726	900.257494926
727	902.033715963
728	903.513602972
729	905.345484018
730	907.165313005
731	908.921530008
732	910.345560074
733	912.025533915
734	913.64587307
735	915.433553934
736	917.081532001
737	918.821399927
738	920.425544024
739	922.033412933
740	923.957423925
741	925.585561037
742	927.285510063
743	929.078459024
744	930.634861946
745	932.234764099
746	933.797697067
747	935.60158205
748	937.273446083
749	938.773323059
750	940.201746941
751	941.72954607
752	943.661555052
753	945.317506075
754	947.173522949
755	949.037378073
756	950.51373291
757	952.049489021
758	953.725631952
759	955.733530998
760	957.41365695
761	959.245299101
762	961.209425926
763	962.945554972
764	964.929564953
765	966.513567924
766	968.249413967
767	969.765583038
768	971.557477951
769	972.905859947
770	974.929682016
771	976.677556038
772	978.169363022
773	980.173695087
774	981.889599085
775	983.917481899
776	985.585647106
777	987.117532969
778	988.753484011
779	990.477632999
780	992.078097105
781	993.805830956
782	995.513762951
783	997.097577095
784	998.761361122
785	1000.38164401
786	1002.18188596
787	1004.07758093
788	1005.993644
789	1007.82536101
790	1009.4015429
791	1011.089607
792	1012.9255991
793	1014.5095861
794	1016.68565607
795	1018.36939812
796	1019.94558692
797	1021.52959013
798	1023.49781394
799	1025.25759411
800	1027.22136903
801	1028.60547304
802	1030.21380901
803	1032.02564907
804	1033.91758013
805	1035.55362701
806	1037.31351089
807	1039.2174511
808	1040.7496171
809	1042.80576491
810	1044.56156707
811	1046.63766193
812	1048.30944896
813	1050.05352902
814	1051.88158202
815	1053.70167208
816	1055.57814813
817	1057.47369289
818	1059.29341602
819	1060.95761395
820	1062.88567805
821	1064.99364305
822	1066.86962008
823	1069.1217649
824	1070.79344511
825	1072.44166493
826	1074.23767304
827	1076.01764297
828	1078.26170802
829	1079.957654
830	1082.089432
831	1083.61366296
832	1085.75792694
833	1087.50563908
834	1089.35363293
835	1091.26133394
836	1092.92565608
837	1094.83372808
838	1096.70562005
839	1098.72964811
840	1100.32146502
841	1102.41371298
842	1104.15769506
843	1105.98561692
844	1108.04080105
845	1109.83372402
846	1111.74541402
847	1113.53759694
848	1115.60167003
849	1117.65757108
850	1119.52550507
851	1121.06571293
852	1123.43373704
853	1125.55771995
854	1127.63752508
855	1129.31768394
856	1131.38171697
857	1133.22610712
858	1135.54543805
859	1137.13379502
860	1139.06809306
861	1140.91828299
862	1142.82583594
863	1144.92159796
864	1146.46634412
865	1148.18166709
866	1150.11371899
867	1152.38977098
868	1154.337852
869	1156.27343798
870	1158.01773405
871	1159.90981412
872	1161.8417809
873	1164.04973412
874	1165.87748694
875	1167.40161991
876	1169.69776607
877	1171.70577693
878	1173.78541207
879	1175.84171891
880	1177.84173989
881	1179.86450005
882	1182.20966911
883	1183.80945992
884	1185.65371394
885	1188.09783006
886	1190.06603098
887	1191.99737692
888	1193.34612393
889	1195.39008713
890	1197.09376311
891	1199.05785012
892	1201.1695509
893	1202.89777613
894	1205.31782413
895	1207.51042008
896	1210.05366302
897	1211.56173897
898	1214.12971592
899	1216.15371203
900	1218.19770312
901	1220.2454741
902	1222.09372592
903	1224.28970909
904	1226.033705
905	1228.04152703
906	1229.77771807
907	1232.01775098
908	1233.88571906
909	1235.91800404
910	1238.12149
911	1239.79773593
912	1241.86587691
913	1243.93374705
914	1245.857759
915	1247.88974094
916	1249.6178019
917	1251.75365496
918	1253.75387597
919	1255.58576298
920	1257.78552604
921	1259.68176889
922	1261.77395701
923	1263.75377393
924	1266.11778593
925	1268.1662581
926	1269.99549508
927	1272.31766009
928	1274.25773907
929	1276.30955696
930	1277.88981891
931	1280.03380203
932	1282.34557199
933	1284.37281895
934	1286.40144396
935	1288.29402113
936	1290.35385704
937	1292.44593406
938	1294.49369192
939	1296.38554311
940	1298.65376306
941	1300.44583392
942	1302.562994
943	1304.73377705
944	1307.08948803
945	1308.86976194
946	1311.06197
947	1313.01782608
948	1315.34557891
949	1317.21782494
950	1319.12997413
951	1321.10178804
952	1323.24583793
953	1325.37359405
954	1327.11377501
955	1329.23003101
956	1331.44591403
957	1333.43385005
958	1335.49751401
959	1337.10547996
960	1339.16162896
961	1341.64169097
962	1343.67781901
963	1345.48938799
964	1347.65378213
965	1349.71800399
966	1351.84183192
967	1354.01382709
968	1356.04193711
969	1357.81361604
970	1359.81782889
971	1361.977777
972	1364.62588406
973	1366.69385195
974	1368.77383208
975	1370.80164909
976	1372.94985008
977	1375.48996592
978	1377.56978798
979	1379.56559491
980	1381.96181202
981	1384.1179359
982	1386.26972508
983	1388.30966496
984	1390.29009795
985	1392.48181391
986	1394.68186998
987	1396.69780707
988	1398.76551604
989	1400.83107305
990	1403.15369606
991	1405.61760902
992	1407.713696
993	1410.0058639
994	1412.23789692
995	1414.40986705
996	1417.1616261
997	1419.290169
998	1421.4419241
999	1423.54984903
1000	1425.83763599

